Network Topology Reconfiguration: Optimal Transition Planning

Network topology reconfiguration (NTR) can reduce power system operating costs by co-optimizing generation dispatch and substation switching, but the reported savings describe a target operating point rather than a way to reach it. Reaching this operating point requires a sequence of intermediate operating points, each satisfying the AC power flow equations and thermal limits; because each topology admits its own feasible dispatch region, a naive transition that switches or redispatches first can drive intermediate flows past their thermal limits. Existing methods leave this gap open: snapshot NTR identifies a target but not a route. We formulate the Optimal Transition Planning (OTP) problem, co-optimizing the switching sequence and dispatch trajectory subject to AC feasibility at every intermediate point. We solve this problem with a receding-horizon framework: a DC planner proposes a trajectory that is certified against an AC feasibility filter, and infeasible topologies are excluded using reusable combinatorial cuts. Case studies on congested PGLib-OPF systems up to 1354-bus show that the method produces AC-feasible transitions that reduce operating cost by up to 18.4% compared to the no-switching ACOPF solution on commodity hardware.

==> Results/case_featured/cost_evolution.dat <==
step cost action
1 242296.1005 0
2 242296.0999 1
3 240651.6649 2
4 242395.2598 1
5 241710.3880 1
6 241049.8682 1
7 240586.4305 1
8 240092.4895 1
9 240466.2294 1
10 234372.2791 1
11 231101.3812 1
12 230914.3281 1
13 231007.9984 1
14 231332.6383 1
15 231655.0936 1
16 231907.8462 1
17 232127.7691 1
18 231811.3192 1
19 236483.8275 1
20 236813.8673 1
21 235916.9241 1
22 235145.1000 1
23 234213.6791 1
24 233340.4186 1
25 232514.5165 1
26 231730.7484 1
27 231768.6654 1
28 226761.6555 2
29 214836.4888 2
30 217985.4438 1
31 217304.3892 1
32 216706.8322 1
33 216563.6531 1
34 216310.7658 1
35 215857.8073 1
36 215403.9912 1
37 214950.0941 1
38 214790.4210 1
39 208259.1368 2
40 206266.2150 2
41 206482.7262 1
42 205992.8199 1
43 205716.3117 1
44 206065.2860 1
45 206224.6028 1
46 206212.9691 2
47 199693.9064 1
48 197980.7154 1
49 197612.7193 1


==> Results/case_featured/topo_steps.dat <==
step cost
3 240651.6649
28 226761.6555
29 214836.4888
39 208259.1368
40 206266.2150
46 206212.9691

